Adaptive Layer Splitting for Wireless LLM Inference in Edge Computing: A Model-Based Reinforcement Learning Approach

Optimizing the deployment of large language models (LLMs) in edge computing environments is critical for enhancing privacy and computational efficiency. Toward efficient wireless LLM inference in edge computing, this study comprehensively analyzes the impact of different splitting points in mainstream open-source LLMs. On this basis, this study introduces a framework taking inspiration from model-based reinforcement learning (MBRL) to determine the optimal splitting point across the edge and user equipment (UE). By incorporating a reward surrogate model, our approach significantly reduces the computational cost of frequent performance evaluations. Extensive simulations demonstrate that this method effectively balances inference performance and computational load under varying network conditions, providing a robust solution for LLM deployment in decentralized settings.

==> readme__in_Chinese_.txt <==
FITEE LaTeXÄ£°åÊ¹ÓÃËµÃ÷    % 2017.07.01

%%%%%%%%%%%%%%%%%
Ä£°åÎÄ¼þ½éÉÜ£º

sample.tex    	% texÎÄ¼þ
fitee.sty     	% FITEEÄ£°åºê°ü
authblk.sty   	% FITEE Author Blockºê°ü
bibsample.bib 	% ²Î¿¼ÎÄÏ×Êý¾ÝÊ¾Àý
fitee.bst     	% FITEE²Î¿¼ÎÄÏ×¸ñÊ½ÎÄ¼þ£¬ÓÃÓÚÉèÖÃ²Î¿¼ÎÄÏ×µÄÅÅ°æ¸ñÊ½
orcid16.eps   	% ORCID logoÍ¼Æ¬
fitee.eps     	% FITEE logoÍ¼Æ¬
uarial.sty    	% ÎÞ³ÄÏß×ÖÌåÎÄ¼þ

%%%%%%%%%%%%%%%%%%
authblk.styËµÃ÷£º

authblk.sty¶¨ÒåÁË¸å¼þÖÐ×÷Õß¼°Æä»ú¹¹µÄÊä³öÐÎÊ½¡£

¶ÔÓÚ×÷Õß¾ùÊôÓÚÍ¬Ò»¸ö»ú¹¹µÄÇéÐÎ£¬×÷Õß¼°»ú¹¹µÄÊäÈëÐÎÊ½Îª£º
\author{Zi-yang ZHAI$^\dagger$}
\author{Xian-liang HU$^\dagger$}
\affil{Editorial Office of Journal of Zhejiang University-SCIENCE, Hangzhou 310027, China}


¶ÔÓÚ×÷ÕßÊôÓÚ¶à¸ö²»Í¬»ú¹¹µÄÇéÐÎ£¬ÊäÈë·½Ê½Îª£º
\author[$\dagger$1]{Zi-yang ZHAI}%
\author[$\dagger$2]{Xian-liang HU}
\affil[1]{Editorial Office of Journal of Zhejiang University-SCIENCE, Hangzhou 310027, China}
\affil[2]{Department of Mathematics, Zhejiang University, Hangzhou 310027, China}

%%%%%%%%%%%%%%%%%%
ÀûÓÃLaTeXµÄ±àÒë²½Öè¾ÙÀý£¨¹¤×÷ÎÄ¼þ¼ÐÖÐÐè°üº¬pics, bibsample.bib, fitee.bst, fitee.eps, fitee.sty, orcid16.eps, sample.tex£©£º

Ê×´Î±àÒë£º
µÚÒ»²½£ºÖ´ÐÐLaTeX     	% Éú³É.auxÎÄ¼þ
µÚ¶þ²½£ºÖ´ÐÐBibTex    	% Éú³É.bblÎÄ¼þ
µÚÈý²½£ºÖ´ÐÐLaTexÁ½´Î 	% Éú³É.dviÎÄ¼þ
µÚËÄ²½£ºÖ´ÐÐdvi2ps    	% ÀûÓÃ.dviÎÄ¼þÉú³É.psÎÄ¼þ
µÚÎå²½£ºÖ´ÐÐps2pdf    	% ÀûÓÃ.psÎÄ¼þÉú³É.pdfÎÄ¼þ

Éú³ÉÕýÈ·µÄ.bblÎÄ¼þºó£¬±àÒë¹ý³Ì¼ò»¯Îª£ºLaTeX -> dvi2ps -> ps2pdf

% ×÷ÕßÒ²¿ÉÊ¹ÓÃPDFLaTeXµÈ¹¤¾ß±àÒëÉú³ÉpdfÎÄ¼þ

%%%%%%%%%%%%%%%%%%
Í¶¸å²Ù×÷ËµÃ÷£º

FITEEÀûÓÃEditorial Manager£¨EM£©½øÐÐÍ¶Éó¸å²Ù×÷¡£Ê¹ÓÃLaTeXÄ£°åÏòEMÍ¶¸å£¬¿É²ÉÓÃÒÔÏÂÁ½ÖÖ·½·¨Ö®Ò»£º

1. ÀûÓÃÄ£°åÉú³É.pdfÎÄ¼þ£¬Ö±½Ó½«Éú³ÉµÄ.pdfÎÄ¼þÉÏ´«ÖÁEMÏµÍ³£¬×÷ÕßÔÚÔ¤ÀÀºó¿ÉÈ·ÈÏÍ¶¸å¡£

2. ½«.tex, fitee.sty, .bib, fitee.bst, orcid.eps, fitee.eps, uarial.styºÍ¸å¼þÖÐµÄÍ¼Æ¬ÎÄ¼þÉÏ´«ÖÁEMÏµÍ³£¬EMÏµÍ³¿É¸ù¾ÝÉÏÊöÎÄ¼þ×Ô¶¯Éú³ÉpdfÎÄ¼þ£¬×÷ÕßÔÚÔ¤ÀÀºó¿ÉÈ·ÈÏÍ¶¸å¡£

×¢Òâ£º²ÉÓÃµÚ2ÖÖ·½·¨Ê±£¬¸å¼þÏà¹ØÍ¼Æ¬Ó¦Óë.tex´¦ÓÚÍ¬Ò»Ä¿Â¼¡£

%%%%%%%%%%%%%%%%%%
www.jzus.zju.edu.cn

==> readme__in_English_.txt <==
Instructions for the FITEE LaTeX template    % July 1, 2017

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Summary of the files contained in the template folder:

sample.tex		% tex file
fitee.sty		% FITEE package
authblk.sty		% FITEE Author Block package
bibsample.bib		% List of references formatted using BibTeX formatting
fitee.bst		% FITEE bibliography style file
orcid16.eps		% ORCID logo
fitee.eps		% FITEE logo
uarial.sty		% Arial font package

%%%%%%%%%%%%%%%%%%
Instructions for compiling:

You will need the following style files in the same folder: pics, bibsample.bib, fitee.bst, fitee.eps, fitee.sty, orcid16.eps, and sample.tex.

Compile for the first time:
1. Excute LaTeX		% to generate .aux file
2. Excute BibTeX	% to generate .bbl file
3. Excute LaTeX twice	% generate .dvi file
4. Excute dvi2ps	% use .dvi file to generate .ps file
5. Excute ps2pdf	% use .ps file to generate .pdf file

After the .bbl file is obtained, the compiling process will be simplified to: LaTeX -> dvi2ps -> ps2pdf

% Authors may also use PDFLaTeX or other tools to generate their .pdf file

%%%%%%%%%%%%%%%%%%
Instruction for online submission:

FITEE uses Editorial Manager (EM) to handle the peer review process.

To submit your manuscript to EM using the LaTeX template, you may take one of the following two approaches:

1. Use the template to generate .pdf file, and upload the .pdf file itself to the EM. After previewing the file, the author can approve it.

2. Upload .tex, fitee.sty, authblk.sty, .bib, fitee.bst, orcid.eps, fitee.eps, uarial.sty, along with files for figures, to EM. EM will generate a .pdf file accordingly. After previewing the file, the author can approve it.

Note that when using the second approach, all the files for figures should be placed in the same directory as the .tex file.

%%%%%%%%%%%%%%%%%%
www.jzus.zju.edu.cn

